Deep Similarity Learning for Sports Team Ranking

Sports data is more readily available and consequently, there has been an increase in the amount of sports analysis, predictions and rankings in the literature. Sports are unique in their respective stochastic nature, making analysis, and accurate predictions valuable to those involved in the sport. In response, we focus on Siamese Neural Networks (SNN) in unison with LightGBM and XGBoost models, to predict the importance of matches and to rank teams in Rugby and Basketball. Six models were developed and compared, a LightGBM, a XGBoost, a LightGBM (Contrastive Loss), LightGBM (Triplet Loss), a XGBoost (Contrastive Loss), XGBoost (Triplet Loss). The models that utilise a Triplet loss function perform better than those using Contrastive loss. It is clear LightGBM (Triplet loss) is the most effective model in ranking the NBA, producing a state of the art (SOTA) mAP (0.867) and NDCG (0.98) respectively. The SNN (Triplet loss) most effectively predicted the Super 15 Rugby, yielding the SOTA mAP (0.921), NDCG (0.983), and $r_s$ (0.793). Triplet loss produces the best overall results displaying the value of learning representations/embeddings for prediction and ranking of sports. Overall there is not a single consistent best performing model across the two sports indicating that other Ranking models should be considered in the future.

==> junk.txt <==
% @misc{Super RugRules, author = Super RugRules, title=Super Rugby Rules,  url = https://www.superxv.com/super-rugby/super-rugby-rules/, year = 2016}
% RugRules, S., 2020. Super Rugby Rules - Super Rugby | Super 15 Rugby And Rugby Championship News,Results And Fixtures From Super XV Rugby. [online] Super Rugby | Super 15 Rugby and Rugby Championship News,Results and Fixtures from Super XV Rugby. Available at: <https://www.superxv.com/super-rugby/super-rugby-rules/> [Accessed 15 November 2020].
% @inproceedings{li2008mcrank,
%   title={Mcrank: Learning to rank using multiple classification and gradient boosting},
%   author={Li, Ping and Wu, Qiang and Burges, Christopher J},
%   booktitle={Advances in neural information processing systems},
%   pages={897--904},
%   year={2008}
% }
% @inproceedings{mohan2011web,
%   title={Web-search ranking with initialized gradient boosted regression trees},
%   author={Mohan, Ananth and Chen, Zheng and Weinberger, Kilian},
%   booktitle={Proceedings of the learning to rank challenge},
%   pages={77--89},
%   year={2011}
% }
% @inproceedings{zheng2008general,
%   title={A general boosting method and its application to learning ranking functions for web search},
%   author={Zheng, Zhaohui and Zha, Hongyuan and Zhang, Tong and Chapelle, Olivier and Chen, Keke and Sun, Gordon},
%   booktitle={Advances in neural information processing systems},
%   pages={1697--1704},
%   year={2008}
% }
% @article{wang2018short,
%   title={A short-term photovoltaic power prediction model based on the gradient boost decision tree},
%   author={Wang, Jidong and Li, Peng and Ran, Ran and Che, Yanbo and Zhou, Yue},
%   journal={Applied Sciences},
%   volume={8},
%   number={5},
%   pages={689},
%   year={2018},
%   publisher={Multidisciplinary Digital Publishing Institute}
% }


% @article{bunker2019machine,
%   title={A machine learning framework for sport result prediction},
%   author={Bunker, Rory P and Thabtah, Fadi},
%   journal={Applied computing and informatics},
%   volume={15},
%   number={1},
%   pages={27--33},
%   year={2019},
%   publisher={Elsevier},
% %   annote    = {
% %     \textbf{Aim:}\hspace{0.5}
% %     To propose a sport prediction framework though which machine learning can be used as a learning strategy by analysing the literature of machine learning and focusing on the application of Artificial Neural Networks.
% %     \\
% %     \\
% %     \textbf{Style:}\hspace{0.5}journal article, theoretical.
% %     \\
% %     \\
% %     \textbf{Cross-reference:}\hspace{0.5}
% %     In [T{\"u}mer and Ko{\c{c}}er 2017], [Cao 2012] and [Pardee 1999], Artificial Neural Network models that are discussed are developed and trained in order to test accuracy of their predicted outcomes against actual results whereas this article focuses on how one might go about implementing a Neural Network model for prediction. Each of these models propose the use of an input layer, single hidden layer and and output layer.
% %     \\
% %     \\
% %     \textbf{Summary:}\hspace{0.5}
% %     The article speaks on the use of Machine Learning in sports prediction. They write on the use of a Neural Network for the prediction model. The use of Artificial Neural Network on sport prediction is discussed next with examples of its usage shown and accuracy achieved by these examples. They then speak on the methods they would use in order to predict the outcome of a sport, dividing the project into six sections( Domain Understanding, Data Understanding, Data Preparation & Feature Extraction, Modelling, Model Evaluation and Model Deployment.) They speak on what they would be done in each section and conclude the paper with what they wished to theoretically achieve and their references.
% %     \\
% %   }
% }

% @article{cao2012sports,
%   title={Sports data mining technology used in basketball outcome prediction},
%   author={Cao, Chenjie},
%   year={2012},
%   publisher={Dublin Institute of Technology},
% %   annote    = {
% %     \textbf{Aim:}\hspace{0.5}
% %     To focus on predicting the NBA game outcomes using  data mining techniques with comprehensive statistical data and game related data and finally using Simple Logistics Classifier, Naïve Bayes, Support Vector Machine and Artificial Neural Network algorithms to build a model.
% %     \\
% %     \\
% %     \textbf{Style:}\hspace{0.5} dissertation, experimental.
% %     \\
% %     \\
% %     \textbf{Cross-reference:}\hspace{0.5}
% %     An artificial Neural Network is proposed as a model for predicting outcomes in this dissertation, [T{\"u}mer and Ko{\c{c}}er 2017], [Bunker and Thabtah 2019] and [Pardee 1999]. These models are trained, tested and evaluated in this paper, [T{\"u}mer and Ko{\c{c}}er 2017] and [Pardee 1999]. However [Bunker and Thabtah 2019] uses Artificial Neural Networks in a theoretical manner.    
% %     \\
% %     \\
% %     \textbf{Summary:}\hspace{0.5}
% %     This article presents a slight history on the data of the NBA and defines the process of Data Mining, its application in sport and the tools used in Data Mining. It then delves into a bit of the research on outcome prediction in the NBA and some Machine Learning algorithms that are useful in prediction. Then it proceeds to describe the process in which it collected, managed, uploaded data on the NBA and built a data mart. Thereafter it trained and tested models designed by a variety of Machine Learning algorithms. Concluding in the models built being used in real-world scenarios and having their various output evaluated and compared to research that is already out there. It concludes by ranking the models based on their accuracy.
% %     \\
% %   }
% }

% @article{y2009offense,
% 	title="Offense-Defense Approach to Ranking Team Sports",
% 	author="Govan Anjela {Y} and Langville Amy {N} and Meyer Carl {D}",
% 	journal="Journal of Quantitative Analysis in Sports",
% 	volume="5",
% 	number="1",
% 	pages="1--19",
% 	notes="Sourced from Microsoft Academic - https://academic.microsoft.com/paper/2165089570",
% 	year="2009",
% % 	annote    = {
% %     \textbf{Aim:}\hspace{0.5}
% %     To rank teams in sports that have paired comparisons that produce scores for each team and to characterize “strength” by combining each team’s relative offensive and defensive prowess in a non-linear fashion.
% %     \\
% %     \\
% %     \textbf{Style:}\hspace{0.5}journal article, experimental.
% %     \\
% %     \\
% %     \textbf{Cross-reference:}\hspace{0.5}
% %      This article and [Pardee 1999] tested the accuracy of their prediction algorithms against Massey, K ratings (http://www.mratings.com/.). [Pelechriniset al.2016] and this article use the point difference between teams. However this article uses those values to create a score matrix in order to create help calculate Offense-Defense ratings for teams and [Pelechriniset al.2016] uses those values to create a weighted directed network where the weight of a edge is the point differential between nodes(teams). 
% %     \\
% %     \\
% %     \textbf{Summary:}\hspace{0.5}
% %     This article introduces the Offensive-Defensive Model(ODM). It touches briefly on some approaches to predicting game outcomes. It defines the Offense-Defense Model, what is needed to compute ratings for teams and how to calculate these needed values. It describes how it uses the calculated ratings. Data gathering for the actual implementation of the experiment is next followed by the results of the game prediction which is tabulated and compared to other algorithms. The accuracy of the algorithm is given. The article is concluded by explaining the Offense-Defense model and how it can be used.
    
% %     \\
% %   }
% }

% @article{tumer2017prediction,
%   title={Prediction of team league’s rankings in volleyball by artificial neural network method},
%   author={T{\"u}mer, Abdullah Erdal and Ko{\c{c}}er, Sabri},
%   journal={International Journal of Performance Analysis in Sport},
%   volume={17},
%   number={3},
%   pages={202--211},
%   year={2017},
%   publisher={Taylor \& Francis},
% %   annote    = {
% %     \textbf{Aim:}\hspace{0.5}
% %     To create an Artificial Neural Network model that can predict future team rankings in male volleyball professional league. 
% %     \\
% %     \\
% %     \textbf{Style:}\hspace{0.5}journal article, experimental.
% %     \\
% %     \\
% %     \textbf{Cross-reference:}\hspace{0.5}
% %     This article uses proposes the use of Artificial Neural Networks for predictions alongside [Pardee 1999], [Bunker and Thabtah 2019] and [Cao 2012]. However the others use them to predict the outcomes of matches, this uses the Artificial Neural Network to predict the league rankings for volleyball.
% %     \\
% %     \\
% %     \textbf{Summary:}\hspace{0.5}
% %     This article briefly defines the Artificial Neural Network(ANN), how it is used and its usage in match prediction. It then describes volleyball and its point system. The tools and algorithm used in the project were then detailed together with what data was used in conjunction with a brief description of the data and how it was split for training and simulation. How data was normalised and prepared for the ANN is shown.The manipulations of the ANN to create different models in spoken about after as well as how they were trained. The results were displayed next in a table. The article then discusses its usage of the ANN, its parameters and the accuracy it achieved. 
% %     \\
% %   }
% }

% @inproceedings{joachims2002optimizing,
%   title={Optimizing search engines using clickthrough data},
%   author={Joachims, Thorsten},
%   booktitle={Proceedings of the eighth ACM SIGKDD international conference on Knowledge discovery and data mining},
%   pages={133--142},
%   year={2002}
% }

% @article{chang2011libsvm,
% 	title="LIBSVM: A library for support vector machines",
% 	author="Chih-Chung {Chang} and Chih-Jen {Lin}",
% 	journal="ACM Transactions on Intelligent Systems and Technology",
% 	volume="2",
% 	number="3",
% 	pages="27",
% 	notes="Sourced from Microsoft Academic - https://academic.microsoft.com/paper/2153635508",
% 	year="2011"
% }

% % For the related works

% @article{gu2016expert,
%   title={Expert system for ice hockey game prediction: data mining with human judgment},
%   author={Gu, Wei and Saaty, Thomas L and Whitaker, Rozann},
%   journal={International Journal of Information Technology \& Decision Making},
%   volume={15},
%   number={04},
%   pages={763--789},
%   year={2016},
%   publisher={World Scientific}
% }


% @article{woods2017explaining,
% 	title="Explaining match outcome and ladder position in the National Rugby League using team performance indicators",
% 	author="Carl T. {Woods} and Wade {Sinclair} and Sam {Robertson}",
% 	journal="Journal of Science and Medicine in Sport",
% 	volume="20",
% 	number="12",
% 	pages="1107--1111",
% 	notes="Sourced from Microsoft Academic - https://academic.microsoft.com/paper/2605385051",
% 	year="2017"
% }

% @article{arabzad2014football,
% 	title="Football Match Results Prediction Using Artificial Neural Networks; The Case of Iran Pro League",
% 	author="S. Mohammad {Arabzad} and M.E. Tayebi {Araghi} and S. {Sadi-Nezhad} and Nooshin {Ghofrani}",
% 	journal="Journal of Applied  Research on Industrial Engineering",
% 	volume="1",
% 	number="3",
% 	pages="159--179",
% 	notes="Sourced from Microsoft Academic - https://academic.microsoft.com/paper/2736850434",
% 	year="2014"
% }

% @inproceedings{bertinetto2016fully,
% 	title="Fully-Convolutional Siamese Networks for Object Tracking",
% 	author="Luca {Bertinetto} and Jack {Valmadre} and João F. {Henriques} and Andrea {Vedaldi} and Philip H. S. {Torr}",
% 	booktitle="European Conference on Computer Vision",
% 	pages="850--865",
% 	notes="Sourced from Microsoft Academic - https://academic.microsoft.com/paper/2470394683",
% 	year="2016"
% }

% @inproceedings{melacci2008neural,
%   title={A neural network approach to similarity learning},
%   author={Melacci, Stefano and Sarti, Lorenzo and Maggini, Marco and Bianchini, Monica},
%   booktitle={IAPR Workshop on Artificial Neural Networks in Pattern Recognition},
%   pages={133--136},
%   year={2008},
%   organization={Springer}
% }

% @inproceedings{mccabe2008artificial,
%   title={Artificial intelligence in sports prediction},
%   author={McCabe, Alan and Trevathan, Jarrod},
%   booktitle={Fifth International Conference on Information Technology: New Generations (itng 2008)},
%   pages={1194--1197},
%   year={2008},
%   organization={IEEE}
% }
% %new don't forget to add
% @article{tax2015predicting,
%   title={Predicting the Dutch football competition using public data: A machine learning approach},
%   author={Tax, Niek and Joustra, Yme},
%   journal={Transactions on knowledge and data engineering},
%   volume={10},
%   number={10},
%   pages={1--13},
%   year={2015}
% }

% @article{kahn2003neural,
%   title={Neural network prediction of NFL football games},
%   author={Kahn, Joshua},
%   journal={World Wide Web electronic publication},
%   pages={9--15},
%   year={2003}
% }

% @book{hassoun1995fundamentals,
%   title={Fundamentals of artificial neural networks},
%   author={Hassoun, Mohamad H and others},
%   year={1995}
% }

% @book{alpaydin2020introduction,
%   title={Introduction to machine learning},
%   author={Alpaydin, Ethem},
%   year={2020},
%   publisher={MIT press}
% }

% @inproceedings{bromley1994signature,
%   title={Signature verification using a" siamese" time delay neural network},
%   author={Bromley, Jane and Guyon, Isabelle and LeCun, Yann and S{\"a}ckinger, Eduard and Shah, Roopak},
%   booktitle={Advances in neural information processing systems},
%   pages={737--744},
%   year={1994}
% }
% @techreport{burges2010from,
% author = {Burges, Chris J.C.},
% title = {From RankNet to LambdaRank to LambdaMART: An Overview},
% year = {2010},
% month = {June},
% abstract = {LambdaMART is the boosted tree version of LambdaRank, which is based on RankNet. RankNet, LambdaRank, and LambdaMART have proven to be very successful algorithms for solving real world ranking problems: for example an ensemble of LambdaMART rankers won Track 1 of the 2010 Yahoo! Learning To Rank Challenge. The details of these algorithms are spread across several papers and reports, and so here we give a self-contained, detailed and complete description of them.},
% url = {https://www.microsoft.com/en-us/research/publication/from-ranknet-to-lambdarank-to-lambdamart-an-overview/},
% number = {MSR-TR-2010-82},
% }
% @inproceedings{burges2007learning,
% author = {Burges, C.J.C. and Ragno, R. and Le, Q.V. and Burges, Chris J.C.},
% title = {Learning to Rank with Non-Smooth Cost Functions},
% booktitle = {Advances in Neural Information Processing Systems 19},
% year = {2007},
% month = {January},
% abstract = {The quality measures used in information retrieval are particularly difﬁcult to optimize directly, since they depend on the model scores only through the sorted order of the documents returned for a given query. Thus, the derivatives of the cost with respect to the model parameters are either zero, or are undeﬁned. In this paper, we propose a class of simple, ﬂexible algorithms, called LambdaRank, which avoids these difﬁculties by working with implicit cost functions. We describe LambdaRank using neural network models, although the idea applies to any differentiable function class. We give necessary and sufﬁcient conditions for the resulting implicit cost function to be convex, and we show that the general method has a simple mechanical interpretation. We demonstrate signiﬁcantly improved accuracy, over a state-of-the-art ranking algorithm, on several datasets. We also show that LambdaRank provides a method for signiﬁcantly speeding up the training phase of that ranking algorithm. Although this paper is directed towards ranking, the proposed method can be extended to any non-smooth and multivariate cost functions.},
% publisher = {MIT Press, Cambridge, MA},
% url = {https://www.microsoft.com/en-us/research/publication/learning-to-rank-with-non-smooth-cost-functions/},
% edition = {Advances in Neural Information Processing Systems 19},
% }
